Power calculation for cross-sectional stepped wedge cluster randomized trials with a time-to-event endpoint

Stepped wedge cluster randomized trials (SW-CRTs) are a form of randomized trial whereby clusters are progressively transitioned from control to intervention, with the timing of transition randomized for each cluster. An important task at the design stage is to ensure that the planned trial has sufficient power. While methods for determining power have been well-developed for SW-CRTs with continuous and binary outcomes, limited methods for power calculation are available for SW-CRTs with censored time-to-event outcomes. In this article, we propose a stratified marginal Cox model to analyze cross-sectional SW-CRTs and then derive an explicit expression of the robust sandwich variance to facilitate power calculations without the need for computationally intensive simulations. Power formulas based on both the Wald and robust score tests are developed, assuming constant within-period and between-period correlation parameters, and are further validated via simulation under different finite-sample scenarios. Finally, we illustrate our methods in the context of a SW-CRT testing the effect of a new electronic reminder system on time to catheter removal in hospital settings. We also offer an R Shiny application to facilitate sample size and power calculations using our proposed methods.

==> figures-hi-res/survivalSWD-figure-captions-alttext.txt <==
FIGURE 1

Panel (A): Example schematic of a stepped-wedge cluster randomized trial with n=10 clusters and J=6 time periods. White cells denote clusters under the control condition under a particular period, while gray cells denote cluster-periods under the intervention condition. Panel (B): Example schematic of observed event and censoring times for four individuals recruited during period 1 and one individual recruited during period 2 of a cross-sectional stepped-wedge cluster randomized trial. Cross symbols denote events and open circles denote censoring, while solid lines denote observed follow up time and dotted lines denote actual post-censoring time to event.

Alt text: A figure with 2 panels labeled (A) and (B). In Panel (A): a 10-by-6 grid of rectangles where the left bottom-diagonal half are white (representing control cluster-periods) and the right top-diagonal half are gray (representing treatment cluster-periods). Along the top of the grid is the label "Time Period (j)", below which each column is numbered 1-6. Along the left side of the grid is the label "Cluster (i)", to the right of which each row is numbered 1-10. In Panel (B): an illustration of observed events across 3 trial periods in one cluster. Periods are represented by a row of 3 rectanges, as in Panel (A). There is 1 white/control period, followed by 2 gray/treatment periods. There are 5 observed event and censoring times. For individual 1, their observation time begins at the beginning of period 1, and we observe their event at T1 before the end of the period. For individual 2, their observation time begins during period 1; they are censored at C2 before the end of period 1, though their event time happens at T2 in period 2. For individual 3, their observation time begins during period 1; they are administratively censored at the end of period 1 (C3), though their event time happens at T3 in period 2. For individual 4, their observation time begins during period 1, and we observe their event at T4 just before the end of the period. For individual 5, their observation time begins in period 2; they are administratively censored at the end of period 2 (C5), though their even time happens at T5 in period 3.

FIGURE 2
Empirical type I error rates for hypotheses testing paradigms when within-period Kendall's τ<sub>w</sub>=0.05 and between-period Kendall's τ<sub>b</sub>=0.01, given <i>n</i> clusters of cluster-period size <i>m</i> are transitioned onto intervention over <i>J</i> periods (columns). The top row displays empirical type I error results for Wald <i>t</i>-tests using a robust sandwich variance (Robust SE) as well as Fay and Graubard (2001) (FG), Kauermann and Carroll (2001) (KC), and Mancl and DeRouen (2001) (MD) finite-sample adjusted variances (top row). The bottom row displays empirical type I error results for robust (Non-Modified Score) and modified robust score tests (<i>(n-1)/n </i> Modified Score). The red dotted line represents the nominal 5% error rate and gray dotted lines represent simulation 95% confidence intervals.

Alt text: A figure with a 2-by-4 grid of type I error plots, where columns represent scenarios under differing numbers of periods (J=3 through 6) and where rows represent the testing paradigm the type I error was calculated under (<i>t</i>-testing and Robust Score testing). The empirical type I error lies along the y-axis of each plot (range 0-0.08), and the number of clusters (n) lies along the x-axis (range 8-30). Scenarios with differing cluster-period size (m) are represented by progressively darkening shades of blue (lightest blue 1: m=15; blue 2: m=25; blue 3: m=40; darkest blue 4: m=50). Different test statistics are represented by different symbols (filled circle: robust sandwich variance; filled triangle: FG bias correction; filled square: KC bias correction; plus-sign: MD bias correction; crossed-out square: non-modified score; asterisk: (n-1)/n modified score). In each plot the nominal type I error is represented by a horizontal dotted red line at y=0.05. Simulation error bounds are represented by light gray dotted lines at y=0.04 and y=0.06.


FIGURE 3
Difference between empirical and predicted power of hypothesis testing paradigms when within-period Kendall's τ<sub>w</sub>=0.05 and between-period Kendall's τ<sub>b</sub>=0.01, given <i>n</i> clusters of cluster-period size <i>m</i> are transitioned onto intervention over <i>J</i> periods (columns) under a given treatment effect magnitude (color scale; lighter colors represent larger magnitude). The top row displays difference in power for Wald <i>t</i>-tests using a robust sandwich variance (Robust SE) as well as Fay and Graubard (2001) (FG), Kauermann and Carroll (2001) (KC), and Mancl and DeRouen (2001) (MD) finite-sample adjusted variances. The middle and bottom rows displays difference in power for robust (Non-Modified Score) and modified robust score tests (<i>(n-1)/n</i> Modified Score) when power is predicted using the Self and Mauritsen (1988) methods (middle row) and the Tang et al. (2021) methods (bottom row). The red dotted line represents a difference of $0$ and the gray dotted lines represent simulation 95% confidence intervals.

Alt text: A figure with 4 3-by-4 grids of plots illustrating the difference between empirical power and design power under different simulation scenarios and design power calculated under different paradigms. Each grid represents scenarios under a given cluster-period size (m): m=15 (top left), m=25 (top right), m=40 (bottom left), m=50 (bottom right). In each grid, columns represent scenarios under differing numbers of periods (J=3 through 6) and where rows represent the testing paradigm the design power was estimated under (<i>t</i>-testing, S&M Score, and Tang Score). The difference in empirical power and design power lies along the y-axis (range -0.08 to 0.15), while the number of clusters (n) lies along the x-axis (range 8-30). Scenarios with differing treatment effect sizes are represented by progressively lightening shades of blue (darkest blue: β=0.25; lightest blue: β=0.7). Different test statistics are represented by different symbols (filled circle: robust sandwich variance; filled triangle: FG bias correction; filled square: KC bias correction; plus-sign: MD bias correction; crossed-out square: non-modified score; asterisk: (n-1)/n modified score). In each plot, a difference of 0 in empirical and design power is represented by a horizontal dotted red line at y=0. Simulation error bounds are represented by light gray dotted lines at y=-0.017 and y=0.017.


FIGURE 4
Contour plots of predicted power trends to detect β=0.4 (HR=1.5) across within-period Kendall's tau (τ<sub>w</sub>) and the ratio of between- and within-period Kendall's tau (τ<sub>b</sub>/τ<sub>w</sub>) within our application study of the CATH TAG trial, assuming a baseline hazard that increases by 5% at each subsequent time period. The top row represents trends when power is predicted using the Wald <i>t</i>-test formula, the middle row when using the Self and Mauritsen (1988) robust score test formula, and the bottom row when using the Tang et al. (2021) robust score test formula. Darker colors correspond to greater predicted power.

Alt text: A figure consisting of 3 contour plots (T-testing paradigm, S&M Score paradigm, and Tang Score paradigm) stacked vertically. Each contour plot represents the predicted power under a given power-estimation method over a range of within-period Kenall's tau (y-axis; range 0-0.2) and a range of between-period Kendall's tau (represented as the ratio of between-period and within-period; x-axis; range 0-1). In each, the largest power (represented by dark, almost black, green) is found in the bottom left corner where both within-period and between-period Kendall's taus are 0. As you move from the bottom left to the top left, the colors shift to progressively lighter colors of green, then yellow, representing smaller power as within-period Kendall's tau and the ratio increases.
